Untwisting information from Heegaard Floer homology

The unknotting number of a knot is the minimum number of crossings one must change to turn that knot into the unknot. We work with a generalization of unknotting number due to Mathieu-Domergue, which we call the untwisting number. The p-untwisting number is the minimum number (over all diagrams of a knot) of full twists on at most 2p strands of a knot, with half of the strands oriented in each direction, necessary to transform that knot into the unknot. In previous work, we showed that the unknotting and untwisting numbers can be arbitrarily different. In this paper, we show that a common route for obstructing low unknotting number, the Montesinos trick, does not generalize to the untwisting number. However, we use a different approach to get conditions on the Heegaard Floer correction terms of the branched double cover of a knot with untwisting number one. This allows us to obstruct several 10 and 11-crossing knots from being unknotted by a single positive or negative twist. We also use the Ozsv\'ath-Szab\'o tau invariant and the Rasmussen s invariant to differentiate between the p- and q-untwisting numbers for certain p,q > 1.

==> Goeritz-conventions.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Goeritz-conventions.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{66.07584839bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.09792093)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Goeritz-conventions.pdf}}%
  \end{picture}%
\endgroup%


==> change-half--crossings.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'change-half--crossings.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{585.76217651bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.24422581)%
    \put(0.79268685,0.24015153){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(1.1141355,0.22773506){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(1.09206181,0.20980011){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{change-half--crossings.pdf}}%
    \put(0.04339911,0.24279769){\color[rgb]{0,0,0}\rotatebox{178.11526552}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.04751152,0.16912254){\color[rgb]{0,0,0}\rotatebox{178.11526552}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.04959509,0.01287692){\color[rgb]{0,0,0}\rotatebox{178.11526552}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.04907998,0.09163207){\color[rgb]{0,0,0}\rotatebox{-179.02161803}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.85977345,0.01453828){\color[rgb]{0,0,0}\rotatebox{178.2266817}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.85790363,0.23345568){\color[rgb]{0,0,0}\rotatebox{178.2266817}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.85852675,0.16048327){\color[rgb]{0,0,0}\rotatebox{178.2266817}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.85915016,0.07931635){\color[rgb]{0,0,0}\rotatebox{178.2266817}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{change-half--crossings.pdf}}%
    \put(0.87334716,0.22030292){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s_{1}$}}}%
    \put(0.87334716,0.15201582){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s_{2}$}}}%
    \put(0.87334716,0.0700713){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s_{3}$}}}%
    \put(0.87334716,0.00724717){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s_{4}$}}}%
  \end{picture}%
\endgroup%


==> crossingchange-annulus.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'crossingchange-annulus.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{284.63261719bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.33020387)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{crossingchange-annulus.pdf}}%
    \put(0.04215961,0.00687564){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S^{3} \times \{0\}$}}}%
    \put(0.40754291,0.00687564){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S^{3} \times \{\frac{1}{2}\}$}}}%
    \put(0.78416876,0.00687564){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S^{3} \times \{1\}$}}}%
  \end{picture}%
\endgroup%


==> double-grab-gcc.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'double-grab-gcc.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{568.1024218bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.20188893)%
    \put(0.13397482,1.15419726){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.22128303,1.15419726){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.13115844,0.76271854){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.21846664,0.76271854){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{double-grab-gcc.pdf}}%
    \put(0.2884377,1.06125619){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U$}}}%
    \put(0.07917648,0.96084836){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$K$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{double-grab-gcc.pdf}}%
    \put(0.82179567,1.06761162){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U$}}}%
    \put(0.78362291,0.86445646){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$K$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{double-grab-gcc.pdf}}%
    \put(0.85950653,0.51762319){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$K^{\prime}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{double-grab-gcc.pdf}}%
    \put(0.18462526,0.51583768){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$K^{\prime}$}}}%
    \put(0.74661731,0.81183955){\color[rgb]{0,0,0}\rotatebox{-105.00000022}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.71282055,0.81183959){\color[rgb]{0,0,0}\rotatebox{-105.00000022}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.60588981,1.2030364){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.57314391,1.2030364){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.83062552,0.07462171){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.8631777,0.07462171){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.58285595,0.71555306){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.61775381,0.71555306){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.16376678,0.12607178){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.07927498,0.12607178){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.16325211,0.62252204){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0.0787603,0.62252204){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lb]{\smash{...}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{double-grab-gcc.pdf}}%
  \end{picture}%
\endgroup%


==> gccs-as-handle-attachments.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gccs-as-handle-attachments.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{740.7010104bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.31740159)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{gccs-as-handle-attachments.pdf}}%
    \put(0.13998847,0.13795571){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{gccs-as-handle-attachments.pdf}}%
    \put(0.21775264,0.13795571){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$K_{p}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{gccs-as-handle-attachments.pdf}}%
    \put(0.42080354,0.14011582){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$K_{p-1}$}}}%
    \put(0.59299565,0.14104156){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\dots$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{gccs-as-handle-attachments.pdf}}%
    \put(0.74914115,0.14011582){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$K_{1}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{gccs-as-handle-attachments.pdf}}%
    \put(0.97009012,0.13301832){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$K$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{gccs-as-handle-attachments.pdf}}%
    \put(-0.0013448,0.29440988){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B^{4}$}}}%
    \put(0.18905398,0.19936469){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_1$}}}%
    \put(0.39426499,0.19936469){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_2$}}}%
    \put(0.79604654,0.19936469){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_p$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{gccs-as-handle-attachments.pdf}}%
    \put(0.59557476,0.30509273){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Delta$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{gccs-as-handle-attachments.pdf}}%
    \put(0.05246002,0.13999822){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D$}}}%
    \put(0.14184002,0.16646307){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.46596783\unitlength}\raggedright \end{minipage}}}%
    \put(0.10434692,0.0033699){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.31387817,0.0033699){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.51908917,0.0033699){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2$}}}%
    \put(0.71133952,0.0033699){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p-1$}}}%
    \put(0.91439041,0.0033699){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{gccs-as-handle-attachments.pdf}}%
  \end{picture}%
\endgroup%

